Analyzing Ideological Communities in Congressional Voting Networks

We here study the behavior of political party members aiming at identifying how ideological communities are created and evolve over time in diverse (fragmented and non-fragmented) party systems. Using public voting data of both Brazil and the US, we propose a methodology to identify and characterize ideological communities, their member polarization, and how such communities evolve over time, covering a 15-year period. Our results reveal very distinct patterns across the two case studies, in terms of both structural and dynamic properties.

==> figs/Justificativa_Limiares/Exemplo_BR_2_Limiar.csv <==
2003 ; 0.02 ; 0.1027 ; 287
2003 ; 0.04 ; 0.1052 ; 285
2003 ; 0.06 ; 0.1023 ; 282
2003 ; 0.08 ; 0.0988 ; 280
2003 ; 0.1 ; 0.1013 ; 275
2003 ; 0.12 ; 0.0998 ; 272
2003 ; 0.14 ; 0.1041 ; 270
2003 ; 0.16 ; 0.1078 ; 267
2003 ; 0.18 ; 0.1203 ; 265
2003 ; 0.2 ; 0.1296 ; 261
2003 ; 0.22 ; 0.153 ; 261
2003 ; 0.24 ; 0.1769 ; 253
2003 ; 0.26 ; 0.2062 ; 251
2003 ; 0.28 ; 0.2307 ; 239
2003 ; 0.3 ; 0.2629 ; 234
2003 ; 0.32 ; 0.2937 ; 225
2003 ; 0.34 ; 0.3158 ; 220
2003 ; 0.36 ; 0.331 ; 210
2003 ; 0.38 ; 0.3509 ; 201
2003 ; 0.4 ; 0.3563 ; 186
2003 ; 0.42 ; 0.3534 ; 177
2003 ; 0.44 ; 0.3453 ; 162
2003 ; 0.46 ; 0.3253 ; 155
2003 ; 0.48 ; 0.315 ; 149
2003 ; 0.5 ; 0.2859 ; 135
2003 ; 0.52 ; 0.274 ; 121
2003 ; 0.54 ; 0.2524 ; 106
2003 ; 0.56 ; 0.2342 ; 97
2003 ; 0.58 ; 0.2116 ; 81
2003 ; 0.6 ; 0.1792 ; 70
2003 ; 0.62 ; 0.1492 ; 51
2003 ; 0.64 ; 0.0874 ; 32
2003 ; 0.66 ; 0.0894 ; 27
2003 ; 0.68 ; 0.0768 ; 25
2003 ; 0.7 ; 0.0349 ; 22
2003 ; 0.72 ; 0.0204 ; 20
2003 ; 0.74 ; 0.027 ; 19
2003 ; 0.76 ; 0.0172 ; 17
2003 ; 0.78 ; 0.0149 ; 16
2003 ; 0.8 ; 0.0082 ; 15
2003 ; 0.82 ; 0.0 ; 14
2003 ; 0.84 ; 0.0262 ; 14
2003 ; 0.86 ; 0.0296 ; 14
2003 ; 0.88 ; 0.012 ; 12
2003 ; 0.9 ; 0.0174 ; 11
2003 ; 0.92 ; 0.0565 ; 9
2003 ; 0.94 ; 0.0296 ; 7
2003 ; 0.96 ; 0.1155 ; 6
2003 ; 0.98 ; 0 ; 0
2004 ; 0.02 ; 0.1409 ; 282
2004 ; 0.04 ; 0.1405 ; 278
2004 ; 0.06 ; 0.1403 ; 271
2004 ; 0.08 ; 0.1365 ; 261
2004 ; 0.1 ; 0.1366 ; 259
2004 ; 0.12 ; 0.1371 ; 251
2004 ; 0.14 ; 0.1387 ; 242
2004 ; 0.16 ; 0.1454 ; 239
2004 ; 0.18 ; 0.1566 ; 237
2004 ; 0.2 ; 0.1746 ; 227
2004 ; 0.22 ; 0.1973 ; 224
2004 ; 0.24 ; 0.219 ; 218
2004 ; 0.26 ; 0.2448 ; 216
2004 ; 0.28 ; 0.2692 ; 215
2004 ; 0.3 ; 0.2908 ; 207
2004 ; 0.32 ; 0.3187 ; 202
2004 ; 0.34 ; 0.3422 ; 196
2004 ; 0.36 ; 0.3625 ; 191
2004 ; 0.38 ; 0.3711 ; 185
2004 ; 0.4 ; 0.3796 ; 180
2004 ; 0.42 ; 0.3775 ; 171
2004 ; 0.44 ; 0.3614 ; 157
2004 ; 0.46 ; 0.3663 ; 151
2004 ; 0.48 ; 0.3589 ; 142
2004 ; 0.5 ; 0.3586 ; 129
2004 ; 0.52 ; 0.3637 ; 123
2004 ; 0.54 ; 0.3126 ; 101
2004 ; 0.56 ; 0.2612 ; 81
2004 ; 0.58 ; 0.2197 ; 62
2004 ; 0.6 ; 0.1504 ; 46
2004 ; 0.62 ; 0.1148 ; 41
2004 ; 0.64 ; 0.0307 ; 23
2004 ; 0.66 ; 0.0328 ; 22
2004 ; 0.68 ; 0.0386 ; 22
2004 ; 0.7 ; 0.0372 ; 20
2004 ; 0.72 ; 0.0459 ; 20
2004 ; 0.74 ; 0.0461 ; 19
2004 ; 0.76 ; 0.0403 ; 18
2004 ; 0.78 ; 0.0499 ; 18
2004 ; 0.8 ; 0.0777 ; 17
2004 ; 0.82 ; 0.0393 ; 15
2004 ; 0.84 ; 0.0827 ; 13
2004 ; 0.86 ; 0.1683 ; 12
2004 ; 0.88 ; 0.2425 ; 11
2004 ; 0.9 ; 0.0448 ; 6
2004 ; 0.92 ; 0.0 ; 5
2004 ; 0.94 ; 0.1667 ; 4
2004 ; 0.96 ; 0 ; 0
2004 ; 0.98 ; 0 ; 0
2005 ; 0.02 ; 0.1902 ; 320
2005 ; 0.04 ; 0.1897 ; 314
2005 ; 0.06 ; 0.1887 ; 308
2005 ; 0.08 ; 0.1871 ; 302
2005 ; 0.1 ; 0.1841 ; 289
2005 ; 0.12 ; 0.1801 ; 284
2005 ; 0.14 ; 0.177 ; 282
2005 ; 0.16 ; 0.1725 ; 276
2005 ; 0.18 ; 0.1699 ; 271
2005 ; 0.2 ; 0.1666 ; 266
2005 ; 0.22 ; 0.1659 ; 261
2005 ; 0.24 ; 0.167 ; 249
2005 ; 0.26 ; 0.173 ; 241
2005 ; 0.28 ; 0.1803 ; 230
2005 ; 0.3 ; 0.1885 ; 223
2005 ; 0.32 ; 0.2004 ; 214
2005 ; 0.34 ; 0.2138 ; 202
2005 ; 0.36 ; 0.2313 ; 195
2005 ; 0.38 ; 0.2464 ; 183
2005 ; 0.4 ; 0.2592 ; 169
2005 ; 0.42 ; 0.2707 ; 159
2005 ; 0.44 ; 0.2945 ; 153
2005 ; 0.46 ; 0.3123 ; 144
2005 ; 0.48 ; 0.3251 ; 131
2005 ; 0.5 ; 0.3252 ; 119
2005 ; 0.52 ; 0.3416 ; 113
2005 ; 0.54 ; 0.3391 ; 108
2005 ; 0.56 ; 0.3482 ; 98
2005 ; 0.58 ; 0.3597 ; 91
2005 ; 0.6 ; 0.358 ; 82
2005 ; 0.62 ; 0.3285 ; 73
2005 ; 0.64 ; 0.3166 ; 64
2005 ; 0.66 ; 0.2873 ; 60
2005 ; 0.68 ; 0.2728 ; 54
2005 ; 0.7 ; 0.2318 ; 34
2005 ; 0.72 ; 0.2157 ; 32
2005 ; 0.74 ; 0.2328 ; 28
2005 ; 0.76 ; 0.2612 ; 26
2005 ; 0.78 ; 0.263 ; 21
2005 ; 0.8 ; 0.1386 ; 13
2005 ; 0.82 ; 0.1841 ; 11
2005 ; 0.84 ; 0.2196 ; 11
2005 ; 0.86 ; 0.2207 ; 8
2005 ; 0.88 ; 0.3657 ; 7
2005 ; 0.9 ; 0 ; 0
2005 ; 0.92 ; 0 ; 0
2005 ; 0.94 ; 0 ; 0
2005 ; 0.96 ; 0 ; 0
2005 ; 0.98 ; 0 ; 0
2006 ; 0.02 ; 0.3945 ; 409
2006 ; 0.04 ; 0.3947 ; 404
2006 ; 0.06 ; 0.3951 ; 402
2006 ; 0.08 ; 0.3947 ; 395
2006 ; 0.1 ; 0.3947 ; 391
2006 ; 0.12 ; 0.3955 ; 386
2006 ; 0.14 ; 0.3975 ; 379
2006 ; 0.16 ; 0.4005 ; 372
2006 ; 0.18 ; 0.4057 ; 369
2006 ; 0.2 ; 0.4108 ; 362
2006 ; 0.22 ; 0.4176 ; 355
2006 ; 0.24 ; 0.4219 ; 343
2006 ; 0.26 ; 0.4264 ; 332
2006 ; 0.28 ; 0.4358 ; 322
2006 ; 0.3 ; 0.4493 ; 316
2006 ; 0.32 ; 0.47 ; 298
2006 ; 0.34 ; 0.4947 ; 285
2006 ; 0.36 ; 0.5195 ; 278
2006 ; 0.38 ; 0.529 ; 269
2006 ; 0.4 ; 0.5414 ; 259
2006 ; 0.42 ; 0.5565 ; 243
2006 ; 0.44 ; 0.5534 ; 210
2006 ; 0.46 ; 0.559 ; 200
2006 ; 0.48 ; 0.5633 ; 183
2006 ; 0.5 ; 0.532 ; 164
2006 ; 0.52 ; 0.5445 ; 153
2006 ; 0.54 ; 0.5582 ; 143
2006 ; 0.56 ; 0.5767 ; 120
2006 ; 0.58 ; 0.5805 ; 110
2006 ; 0.6 ; 0.5759 ; 103
2006 ; 0.62 ; 0.5656 ; 99
2006 ; 0.64 ; 0.5469 ; 85
2006 ; 0.66 ; 0.5104 ; 68
2006 ; 0.68 ; 0.4848 ; 56
2006 ; 0.7 ; 0.4098 ; 41
2006 ; 0.72 ; 0.4172 ; 35
2006 ; 0.74 ; 0.4063 ; 29
2006 ; 0.76 ; 0.3244 ; 18
2006 ; 0.78 ; 0.3531 ; 17
2006 ; 0.8 ; 0.2313 ; 9
2006 ; 0.82 ; 0.2818 ; 9
2006 ; 0.84 ; 0.0 ; 4
2006 ; 0.86 ; 0.0038 ; 4
2006 ; 0.88 ; 0.1685 ; 4
2006 ; 0.9 ; 0 ; 0
2006 ; 0.92 ; 0 ; 0
2006 ; 0.94 ; 0 ; 0
2006 ; 0.96 ; 0 ; 0
2006 ; 0.98 ; 0 ; 0
2007 ; 0.02 ; 0.1748 ; 379
2007 ; 0.04 ; 0.1743 ; 372
2007 ; 0.06 ; 0.1734 ; 370
2007 ; 0.08 ; 0.1722 ; 357
2007 ; 0.1 ; 0.1715 ; 356
2007 ; 0.12 ; 0.1752 ; 354
2007 ; 0.14 ; 0.1857 ; 348
2007 ; 0.16 ; 0.2065 ; 340
2007 ; 0.18 ; 0.2294 ; 334
2007 ; 0.2 ; 0.2594 ; 312
2007 ; 0.22 ; 0.2877 ; 303
2007 ; 0.24 ; 0.3187 ; 299
2007 ; 0.26 ; 0.3449 ; 293
2007 ; 0.28 ; 0.3736 ; 286
2007 ; 0.3 ; 0.4036 ; 281
2007 ; 0.32 ; 0.422 ; 273
2007 ; 0.34 ; 0.4332 ; 268
2007 ; 0.36 ; 0.4422 ; 259
2007 ; 0.38 ; 0.4502 ; 247
2007 ; 0.4 ; 0.4506 ; 233
2007 ; 0.42 ; 0.4533 ; 224
2007 ; 0.44 ; 0.446 ; 213
2007 ; 0.46 ; 0.4467 ; 204
2007 ; 0.48 ; 0.4466 ; 189
2007 ; 0.5 ; 0.4472 ; 175
2007 ; 0.52 ; 0.4457 ; 162
2007 ; 0.54 ; 0.4365 ; 144
2007 ; 0.56 ; 0.4299 ; 132
2007 ; 0.58 ; 0.3988 ; 106
2007 ; 0.6 ; 0.3875 ; 98
2007 ; 0.62 ; 0.354 ; 85
2007 ; 0.64 ; 0.3129 ; 77
2007 ; 0.66 ; 0.2619 ; 63
2007 ; 0.68 ; 0.218 ; 53
2007 ; 0.7 ; 0.1338 ; 40
2007 ; 0.72 ; 0.1118 ; 29
2007 ; 0.74 ; 0.0942 ; 25
2007 ; 0.76 ; 0.0982 ; 23
2007 ; 0.78 ; 0.0893 ; 21
2007 ; 0.8 ; 0.0568 ; 19
2007 ; 0.82 ; 0.0649 ; 18
2007 ; 0.84 ; 0.0793 ; 16
2007 ; 0.86 ; 0.0446 ; 15
2007 ; 0.88 ; 0.0884 ; 13
2007 ; 0.9 ; 0.0745 ; 12
2007 ; 0.92 ; 0.1136 ; 8
2007 ; 0.94 ; 0.0272 ; 5
2007 ; 0.96 ; 0.0 ; 4
2007 ; 0.98 ; 0 ; 0
2008 ; 0.02 ; 0.1066 ; 346
2008 ; 0.04 ; 0.1049 ; 336
2008 ; 0.06 ; 0.1042 ; 328
2008 ; 0.08 ; 0.1061 ; 326
2008 ; 0.1 ; 0.1079 ; 323
2008 ; 0.12 ; 0.1259 ; 318
2008 ; 0.14 ; 0.1662 ; 314
2008 ; 0.16 ; 0.2165 ; 309
2008 ; 0.18 ; 0.263 ; 303
2008 ; 0.2 ; 0.3119 ; 294
2008 ; 0.22 ; 0.3486 ; 289
2008 ; 0.24 ; 0.3794 ; 285
2008 ; 0.26 ; 0.3953 ; 269
2008 ; 0.28 ; 0.4215 ; 268
2008 ; 0.3 ; 0.4416 ; 265
2008 ; 0.32 ; 0.4506 ; 258
2008 ; 0.34 ; 0.4599 ; 254
2008 ; 0.36 ; 0.4599 ; 251
2008 ; 0.38 ; 0.456 ; 243
2008 ; 0.4 ; 0.4506 ; 232
2008 ; 0.42 ; 0.4428 ; 225
2008 ; 0.44 ; 0.4281 ; 219
2008 ; 0.46 ; 0.4166 ; 211
2008 ; 0.48 ; 0.3993 ; 199
2008 ; 0.5 ; 0.3657 ; 183
2008 ; 0.52 ; 0.3444 ; 175
2008 ; 0.54 ; 0.3231 ; 169
2008 ; 0.56 ; 0.3054 ; 158
2008 ; 0.58 ; 0.2671 ; 137
2008 ; 0.6 ; 0.2221 ; 118
2008 ; 0.62 ; 0.1768 ; 92
2008 ; 0.64 ; 0.1612 ; 85
2008 ; 0.66 ; 0.1205 ; 65
2008 ; 0.68 ; 0.1031 ; 58
2008 ; 0.7 ; 0.0985 ; 49
2008 ; 0.72 ; 0.0706 ; 37
2008 ; 0.74 ; 0.021 ; 26
2008 ; 0.76 ; 0.0359 ; 24
2008 ; 0.78 ; 0.09 ; 24
2008 ; 0.8 ; 0.0847 ; 24
2008 ; 0.82 ; 0.0566 ; 22
2008 ; 0.84 ; 0.007 ; 18
2008 ; 0.86 ; 0.0114 ; 18
2008 ; 0.88 ; 0.0402 ; 17
2008 ; 0.9 ; 0.0479 ; 16
2008 ; 0.92 ; 0.0703 ; 12
2008 ; 0.94 ; 0.1277 ; 8
2008 ; 0.96 ; 0.0 ; 4
2008 ; 0.98 ; 0 ; 0
2009 ; 0.02 ; 0.2246 ; 389
2009 ; 0.04 ; 0.2239 ; 379
2009 ; 0.06 ; 0.2225 ; 373
2009 ; 0.08 ; 0.2212 ; 357
2009 ; 0.1 ; 0.2205 ; 349
2009 ; 0.12 ; 0.2292 ; 338
2009 ; 0.14 ; 0.2408 ; 328
2009 ; 0.16 ; 0.2645 ; 321
2009 ; 0.18 ; 0.3015 ; 316
2009 ; 0.2 ; 0.3336 ; 304
2009 ; 0.22 ; 0.3622 ; 298
2009 ; 0.24 ; 0.3973 ; 292
2009 ; 0.26 ; 0.4391 ; 286
2009 ; 0.28 ; 0.4698 ; 284
2009 ; 0.3 ; 0.4889 ; 280
2009 ; 0.32 ; 0.509 ; 277
2009 ; 0.34 ; 0.524 ; 261
2009 ; 0.36 ; 0.5373 ; 258
2009 ; 0.38 ; 0.548 ; 250
2009 ; 0.4 ; 0.5577 ; 239
2009 ; 0.42 ; 0.5652 ; 233
2009 ; 0.44 ; 0.5626 ; 216
2009 ; 0.46 ; 0.567 ; 203
2009 ; 0.48 ; 0.5633 ; 195
2009 ; 0.5 ; 0.5488 ; 170
2009 ; 0.52 ; 0.5452 ; 164
2009 ; 0.54 ; 0.5248 ; 144
2009 ; 0.56 ; 0.5025 ; 129
2009 ; 0.58 ; 0.4645 ; 112
2009 ; 0.6 ; 0.433 ; 103
2009 ; 0.62 ; 0.3886 ; 91
2009 ; 0.64 ; 0.3046 ; 73
2009 ; 0.66 ; 0.2494 ; 58
2009 ; 0.68 ; 0.194 ; 41
2009 ; 0.7 ; 0.1564 ; 33
2009 ; 0.72 ; 0.156 ; 31
2009 ; 0.74 ; 0.1445 ; 25
2009 ; 0.76 ; 0.1792 ; 24
2009 ; 0.78 ; 0.1831 ; 21
2009 ; 0.8 ; 0.172 ; 20
2009 ; 0.82 ; 0.1944 ; 18
2009 ; 0.84 ; 0.1994 ; 16
2009 ; 0.86 ; 0.205 ; 12
2009 ; 0.88 ; 0.2439 ; 11
2009 ; 0.9 ; 0.2708 ; 9
2009 ; 0.92 ; 0 ; 0
2009 ; 0.94 ; 0 ; 0
2009 ; 0.96 ; 0 ; 0
2009 ; 0.98 ; 0 ; 0
2010 ; 0.02 ; 0.2141 ; 434
2010 ; 0.04 ; 0.2134 ; 425
2010 ; 0.06 ; 0.213 ; 414
2010 ; 0.08 ; 0.2111 ; 404
2010 ; 0.1 ; 0.2169 ; 401
2010 ; 0.12 ; 0.2235 ; 400
2010 ; 0.14 ; 0.2398 ; 395
2010 ; 0.16 ; 0.2636 ; 387
2010 ; 0.18 ; 0.2885 ; 382
2010 ; 0.2 ; 0.3178 ; 374
2010 ; 0.22 ; 0.3577 ; 368
2010 ; 0.24 ; 0.4019 ; 356
2010 ; 0.26 ; 0.4331 ; 348
2010 ; 0.28 ; 0.4685 ; 330
2010 ; 0.3 ; 0.4861 ; 316
2010 ; 0.32 ; 0.5025 ; 296
2010 ; 0.34 ; 0.5124 ; 285
2010 ; 0.36 ; 0.5249 ; 268
2010 ; 0.38 ; 0.5145 ; 247
2010 ; 0.4 ; 0.513 ; 225
2010 ; 0.42 ; 0.5062 ; 200
2010 ; 0.44 ; 0.488 ; 174
2010 ; 0.46 ; 0.4437 ; 140
2010 ; 0.48 ; 0.418 ; 118
2010 ; 0.5 ; 0.3538 ; 88
2010 ; 0.52 ; 0.3221 ; 73
2010 ; 0.54 ; 0.2748 ; 60
2010 ; 0.56 ; 0.1907 ; 41
2010 ; 0.58 ; 0.1381 ; 31
2010 ; 0.6 ; 0.1031 ; 26
2010 ; 0.62 ; 0.0728 ; 21
2010 ; 0.64 ; 0.0677 ; 19
2010 ; 0.66 ; 0.059 ; 19
2010 ; 0.68 ; 0.061 ; 18
2010 ; 0.7 ; 0.0661 ; 17
2010 ; 0.72 ; 0.0723 ; 14
2010 ; 0.74 ; 0.1133 ; 13
2010 ; 0.76 ; 0.0821 ; 12
2010 ; 0.78 ; 0.0479 ; 11
2010 ; 0.8 ; 0.0017 ; 9
2010 ; 0.82 ; 0.0415 ; 9
2010 ; 0.84 ; 0.0327 ; 9
2010 ; 0.86 ; 0.0 ; 7
2010 ; 0.88 ; 0.0 ; 7
2010 ; 0.9 ; 0.0187 ; 6
2010 ; 0.92 ; 0.1111 ; 5
2010 ; 0.94 ; 0 ; 0
2010 ; 0.96 ; 0 ; 0
2010 ; 0.98 ; 0 ; 0
2011 ; 0.02 ; 0.1317 ; 354
2011 ; 0.04 ; 0.1322 ; 345
2011 ; 0.06 ; 0.1333 ; 343
2011 ; 0.08 ; 0.1301 ; 335
2011 ; 0.1 ; 0.13 ; 328
2011 ; 0.12 ; 0.1332 ; 325
2011 ; 0.14 ; 0.1397 ; 323
2011 ; 0.16 ; 0.1529 ; 316
2011 ; 0.18 ; 0.1778 ; 307
2011 ; 0.2 ; 0.2028 ; 302
2011 ; 0.22 ; 0.2326 ; 298
2011 ; 0.24 ; 0.2615 ; 293
2011 ; 0.26 ; 0.2907 ; 289
2011 ; 0.28 ; 0.3189 ; 281
2011 ; 0.3 ; 0.3529 ; 272
2011 ; 0.32 ; 0.3752 ; 258
2011 ; 0.34 ; 0.3874 ; 254
2011 ; 0.36 ; 0.4014 ; 243
2011 ; 0.38 ; 0.3945 ; 231
2011 ; 0.4 ; 0.3702 ; 219
2011 ; 0.42 ; 0.3748 ; 207
2011 ; 0.44 ; 0.3567 ; 185
2011 ; 0.46 ; 0.3308 ; 161
2011 ; 0.48 ; 0.3087 ; 149
2011 ; 0.5 ; 0.2759 ; 123
2011 ; 0.52 ; 0.2424 ; 101
2011 ; 0.54 ; 0.2177 ; 86
2011 ; 0.56 ; 0.2237 ; 78
2011 ; 0.58 ; 0.1979 ; 56
2011 ; 0.6 ; 0.1614 ; 44
2011 ; 0.62 ; 0.1497 ; 40
2011 ; 0.64 ; 0.1366 ; 33
2011 ; 0.66 ; 0.0964 ; 31
2011 ; 0.68 ; 0.0778 ; 28
2011 ; 0.7 ; 0.0163 ; 18
2011 ; 0.72 ; 0.0193 ; 17
2011 ; 0.74 ; 0.0056 ; 16
2011 ; 0.76 ; 0.0 ; 15
2011 ; 0.78 ; 0.0213 ; 15
2011 ; 0.8 ; 0.048 ; 15
2011 ; 0.82 ; 0.1157 ; 15
2011 ; 0.84 ; 0.1278 ; 14
2011 ; 0.86 ; 0.148 ; 12
2011 ; 0.88 ; 0.2239 ; 8
2011 ; 0.9 ; 0.3171 ; 7
2011 ; 0.92 ; 0 ; 0
2011 ; 0.94 ; 0 ; 0
2011 ; 0.96 ; 0 ; 0
2011 ; 0.98 ; 0 ; 0
2012 ; 0.02 ; 0.3597 ; 430
2012 ; 0.04 ; 0.3596 ; 428
2012 ; 0.06 ; 0.3591 ; 423
2012 ; 0.08 ; 0.3591 ; 418
2012 ; 0.1 ; 0.3602 ; 409
2012 ; 0.12 ; 0.3625 ; 401
2012 ; 0.14 ; 0.3644 ; 394
2012 ; 0.16 ; 0.3649 ; 386
2012 ; 0.18 ; 0.3624 ; 379
2012 ; 0.2 ; 0.3547 ; 366
2012 ; 0.22 ; 0.3475 ; 361
2012 ; 0.24 ; 0.3373 ; 351
2012 ; 0.26 ; 0.3333 ; 338
2012 ; 0.28 ; 0.3235 ; 324
2012 ; 0.3 ; 0.2954 ; 295
2012 ; 0.32 ; 0.3013 ; 284
2012 ; 0.34 ; 0.3058 ; 268
2012 ; 0.36 ; 0.3159 ; 247
2012 ; 0.38 ; 0.3269 ; 217
2012 ; 0.4 ; 0.3423 ; 192
2012 ; 0.42 ; 0.3554 ; 171
2012 ; 0.44 ; 0.3759 ; 149
2012 ; 0.46 ; 0.3833 ; 137
2012 ; 0.48 ; 0.3871 ; 122
2012 ; 0.5 ; 0.3947 ; 114
2012 ; 0.52 ; 0.3992 ; 105
2012 ; 0.54 ; 0.4012 ; 102
2012 ; 0.56 ; 0.386 ; 96
2012 ; 0.58 ; 0.3809 ; 87
2012 ; 0.6 ; 0.3496 ; 83
2012 ; 0.62 ; 0.3455 ; 70
2012 ; 0.64 ; 0.3099 ; 42
2012 ; 0.66 ; 0.3014 ; 34
2012 ; 0.68 ; 0.3471 ; 31
2012 ; 0.7 ; 0.3556 ; 27
2012 ; 0.72 ; 0.4123 ; 23
2012 ; 0.74 ; 0.5289 ; 19
2012 ; 0.76 ; 0.5024 ; 12
2012 ; 0.78 ; 0.4912 ; 9
2012 ; 0.8 ; 0.0 ; 4
2012 ; 0.82 ; 0 ; 0
2012 ; 0.84 ; 0 ; 0
2012 ; 0.86 ; 0 ; 0
2012 ; 0.88 ; 0 ; 0
2012 ; 0.9 ; 0 ; 0
2012 ; 0.92 ; 0 ; 0
2012 ; 0.94 ; 0 ; 0
2012 ; 0.96 ; 0 ; 0
2012 ; 0.98 ; 0 ; 0
2013 ; 0.02 ; 0.3896 ; 432
2013 ; 0.04 ; 0.3894 ; 425
2013 ; 0.06 ; 0.3891 ; 417
2013 ; 0.08 ; 0.3884 ; 412
2013 ; 0.1 ; 0.3871 ; 400
2013 ; 0.12 ; 0.3845 ; 395
2013 ; 0.14 ; 0.3837 ; 394
2013 ; 0.16 ; 0.38 ; 389
2013 ; 0.18 ; 0.3758 ; 384
2013 ; 0.2 ; 0.3695 ; 376
2013 ; 0.22 ; 0.3625 ; 366
2013 ; 0.24 ; 0.3526 ; 355
2013 ; 0.26 ; 0.3439 ; 349
2013 ; 0.28 ; 0.3315 ; 331
2013 ; 0.3 ; 0.3181 ; 318
2013 ; 0.32 ; 0.3028 ; 314
2013 ; 0.34 ; 0.2867 ; 297
2013 ; 0.36 ; 0.2802 ; 288
2013 ; 0.38 ; 0.2696 ; 278
2013 ; 0.4 ; 0.2561 ; 265
2013 ; 0.42 ; 0.246 ; 251
2013 ; 0.44 ; 0.2345 ; 233
2013 ; 0.46 ; 0.2284 ; 222
2013 ; 0.48 ; 0.2201 ; 197
2013 ; 0.5 ; 0.2061 ; 170
2013 ; 0.52 ; 0.2045 ; 163
2013 ; 0.54 ; 0.2016 ; 148
2013 ; 0.56 ; 0.2025 ; 135
2013 ; 0.58 ; 0.2075 ; 120
2013 ; 0.6 ; 0.208 ; 107
2013 ; 0.62 ; 0.2028 ; 100
2013 ; 0.64 ; 0.2125 ; 91
2013 ; 0.66 ; 0.2072 ; 76
2013 ; 0.68 ; 0.2132 ; 68
2013 ; 0.7 ; 0.2194 ; 61
2013 ; 0.72 ; 0.2072 ; 56
2013 ; 0.74 ; 0.1994 ; 49
2013 ; 0.76 ; 0.1986 ; 47
2013 ; 0.78 ; 0.2253 ; 45
2013 ; 0.8 ; 0.2067 ; 35
2013 ; 0.82 ; 0.1851 ; 22
2013 ; 0.84 ; 0.2285 ; 18
2013 ; 0.86 ; 0.2822 ; 12
2013 ; 0.88 ; 0 ; 0
2013 ; 0.9 ; 0 ; 0
2013 ; 0.92 ; 0 ; 0
2013 ; 0.94 ; 0 ; 0
2013 ; 0.96 ; 0 ; 0
2013 ; 0.98 ; 0 ; 0
2014 ; 0.02 ; 0.5556 ; 447
2014 ; 0.04 ; 0.5577 ; 444
2014 ; 0.06 ; 0.5631 ; 440
2014 ; 0.08 ; 0.57 ; 437
2014 ; 0.1 ; 0.5796 ; 434
2014 ; 0.12 ; 0.5894 ; 432
2014 ; 0.14 ; 0.599 ; 427
2014 ; 0.16 ; 0.6058 ; 416
2014 ; 0.18 ; 0.6126 ; 408
2014 ; 0.2 ; 0.6172 ; 404
2014 ; 0.22 ; 0.6203 ; 394
2014 ; 0.24 ; 0.6171 ; 381
2014 ; 0.26 ; 0.6133 ; 368
2014 ; 0.28 ; 0.6111 ; 356
2014 ; 0.3 ; 0.6168 ; 332
2014 ; 0.32 ; 0.6246 ; 314
2014 ; 0.34 ; 0.6336 ; 300
2014 ; 0.36 ; 0.6322 ; 275
2014 ; 0.38 ; 0.6302 ; 250
2014 ; 0.4 ; 0.6274 ; 228
2014 ; 0.42 ; 0.6259 ; 210
2014 ; 0.44 ; 0.6243 ; 195
2014 ; 0.46 ; 0.6249 ; 170
2014 ; 0.48 ; 0.6144 ; 145
2014 ; 0.5 ; 0.5936 ; 118
2014 ; 0.52 ; 0.5821 ; 104
2014 ; 0.54 ; 0.5658 ; 88
2014 ; 0.56 ; 0.5662 ; 80
2014 ; 0.58 ; 0.5532 ; 73
2014 ; 0.6 ; 0.5688 ; 62
2014 ; 0.62 ; 0.5646 ; 60
2014 ; 0.64 ; 0.571 ; 56
2014 ; 0.66 ; 0.5539 ; 50
2014 ; 0.68 ; 0.492 ; 35
2014 ; 0.7 ; 0.458 ; 30
2014 ; 0.72 ; 0.4232 ; 22
2014 ; 0.74 ; 0.3955 ; 19
2014 ; 0.76 ; 0.3826 ; 15
2014 ; 0.78 ; 0.3957 ; 15
2014 ; 0.8 ; 0.4528 ; 15
2014 ; 0.82 ; 0.4548 ; 11
2014 ; 0.84 ; 0.4305 ; 10
2014 ; 0.86 ; 0.5179 ; 10
2014 ; 0.88 ; 0 ; 0
2014 ; 0.9 ; 0 ; 0
2014 ; 0.92 ; 0 ; 0
2014 ; 0.94 ; 0 ; 0
2014 ; 0.96 ; 0 ; 0
2014 ; 0.98 ; 0 ; 0
2015 ; 0.02 ; 0.6606 ; 475
2015 ; 0.04 ; 0.6609 ; 469
2015 ; 0.06 ; 0.6613 ; 466
2015 ; 0.08 ; 0.6621 ; 462
2015 ; 0.1 ; 0.6632 ; 458
2015 ; 0.12 ; 0.6647 ; 452
2015 ; 0.14 ; 0.6666 ; 449
2015 ; 0.16 ; 0.6685 ; 443
2015 ; 0.18 ; 0.67 ; 443
2015 ; 0.2 ; 0.6707 ; 439
2015 ; 0.22 ; 0.6714 ; 439
2015 ; 0.24 ; 0.6711 ; 432
2015 ; 0.26 ; 0.67 ; 428
2015 ; 0.28 ; 0.6683 ; 424
2015 ; 0.3 ; 0.6656 ; 412
2015 ; 0.32 ; 0.6626 ; 406
2015 ; 0.34 ; 0.6587 ; 400
2015 ; 0.36 ; 0.6548 ; 393
2015 ; 0.38 ; 0.6487 ; 385
2015 ; 0.4 ; 0.6422 ; 372
2015 ; 0.42 ; 0.6376 ; 369
2015 ; 0.44 ; 0.6313 ; 359
2015 ; 0.46 ; 0.6258 ; 349
2015 ; 0.48 ; 0.6185 ; 337
2015 ; 0.5 ; 0.6102 ; 319
2015 ; 0.52 ; 0.6044 ; 307
2015 ; 0.54 ; 0.5951 ; 285
2015 ; 0.56 ; 0.5865 ; 273
2015 ; 0.58 ; 0.5786 ; 262
2015 ; 0.6 ; 0.5666 ; 229
2015 ; 0.62 ; 0.5551 ; 216
2015 ; 0.64 ; 0.5443 ; 202
2015 ; 0.66 ; 0.5332 ; 196
2015 ; 0.68 ; 0.5226 ; 189
2015 ; 0.7 ; 0.5099 ; 174
2015 ; 0.72 ; 0.494 ; 163
2015 ; 0.74 ; 0.4761 ; 154
2015 ; 0.76 ; 0.464 ; 146
2015 ; 0.78 ; 0.4513 ; 133
2015 ; 0.8 ; 0.4455 ; 122
2015 ; 0.82 ; 0.4297 ; 110
2015 ; 0.84 ; 0.4248 ; 102
2015 ; 0.86 ; 0.3783 ; 89
2015 ; 0.88 ; 0.3479 ; 75
2015 ; 0.9 ; 0.3738 ; 61
2015 ; 0.92 ; 0.4297 ; 52
2015 ; 0.94 ; 0.3966 ; 25
2015 ; 0.96 ; 0.5809 ; 13
2015 ; 0.98 ; 0 ; 0
2016 ; 0.02 ; 0.4945 ; 409
2016 ; 0.04 ; 0.495 ; 402
2016 ; 0.06 ; 0.4966 ; 400
2016 ; 0.08 ; 0.5019 ; 396
2016 ; 0.1 ; 0.5098 ; 389
2016 ; 0.12 ; 0.5184 ; 387
2016 ; 0.14 ; 0.5293 ; 382
2016 ; 0.16 ; 0.5415 ; 375
2016 ; 0.18 ; 0.5514 ; 368
2016 ; 0.2 ; 0.5617 ; 361
2016 ; 0.22 ; 0.5699 ; 353
2016 ; 0.24 ; 0.5781 ; 346
2016 ; 0.26 ; 0.5848 ; 341
2016 ; 0.28 ; 0.5861 ; 335
2016 ; 0.3 ; 0.5748 ; 330
2016 ; 0.32 ; 0.5805 ; 321
2016 ; 0.34 ; 0.6065 ; 311
2016 ; 0.36 ; 0.6248 ; 292
2016 ; 0.38 ; 0.632 ; 283
2016 ; 0.4 ; 0.6344 ; 269
2016 ; 0.42 ; 0.6333 ; 259
2016 ; 0.44 ; 0.6301 ; 239
2016 ; 0.46 ; 0.6209 ; 225
2016 ; 0.48 ; 0.6134 ; 210
2016 ; 0.5 ; 0.6068 ; 184
2016 ; 0.52 ; 0.6117 ; 167
2016 ; 0.54 ; 0.5999 ; 143
2016 ; 0.56 ; 0.5873 ; 121
2016 ; 0.58 ; 0.5626 ; 105
2016 ; 0.6 ; 0.543 ; 89
2016 ; 0.62 ; 0.5326 ; 82
2016 ; 0.64 ; 0.5058 ; 73
2016 ; 0.66 ; 0.479 ; 70
2016 ; 0.68 ; 0.4663 ; 65
2016 ; 0.7 ; 0.4474 ; 61
2016 ; 0.72 ; 0.3774 ; 46
2016 ; 0.74 ; 0.3483 ; 44
2016 ; 0.76 ; 0.2598 ; 35
2016 ; 0.78 ; 0.2273 ; 33
2016 ; 0.8 ; 0.1922 ; 30
2016 ; 0.82 ; 0.1852 ; 29
2016 ; 0.84 ; 0.1248 ; 24
2016 ; 0.86 ; 0.122 ; 22
2016 ; 0.88 ; 0.1031 ; 20
2016 ; 0.9 ; 0.0339 ; 15
2016 ; 0.92 ; 0.0385 ; 14
2016 ; 0.94 ; 0.1206 ; 13
2016 ; 0.96 ; 0.2811 ; 11
2016 ; 0.98 ; 0.26 ; 6
2017 ; 0.02 ; 0.3084 ; 371
2017 ; 0.04 ; 0.3084 ; 360
2017 ; 0.06 ; 0.3098 ; 354
2017 ; 0.08 ; 0.3096 ; 348
2017 ; 0.1 ; 0.3092 ; 344
2017 ; 0.12 ; 0.3093 ; 340
2017 ; 0.14 ; 0.3136 ; 335
2017 ; 0.16 ; 0.3223 ; 329
2017 ; 0.18 ; 0.3328 ; 325
2017 ; 0.2 ; 0.3539 ; 316
2017 ; 0.22 ; 0.3698 ; 310
2017 ; 0.24 ; 0.3741 ; 308
2017 ; 0.26 ; 0.3969 ; 303
2017 ; 0.28 ; 0.4347 ; 299
2017 ; 0.3 ; 0.4708 ; 294
2017 ; 0.32 ; 0.5045 ; 285
2017 ; 0.34 ; 0.5294 ; 280
2017 ; 0.36 ; 0.5555 ; 268
2017 ; 0.38 ; 0.5747 ; 261
2017 ; 0.4 ; 0.5911 ; 248
2017 ; 0.42 ; 0.5987 ; 237
2017 ; 0.44 ; 0.6031 ; 231
2017 ; 0.46 ; 0.6031 ; 224
2017 ; 0.48 ; 0.5994 ; 207
2017 ; 0.5 ; 0.5882 ; 187
2017 ; 0.52 ; 0.5876 ; 180
2017 ; 0.54 ; 0.573 ; 160
2017 ; 0.56 ; 0.5825 ; 156
2017 ; 0.58 ; 0.5888 ; 141
2017 ; 0.6 ; 0.5856 ; 123
2017 ; 0.62 ; 0.5731 ; 102
2017 ; 0.64 ; 0.5711 ; 89
2017 ; 0.66 ; 0.5717 ; 84
2017 ; 0.68 ; 0.5639 ; 78
2017 ; 0.7 ; 0.5541 ; 70
2017 ; 0.72 ; 0.5387 ; 52
2017 ; 0.74 ; 0.5472 ; 51
2017 ; 0.76 ; 0.5554 ; 48
2017 ; 0.78 ; 0.5637 ; 46
2017 ; 0.8 ; 0.5456 ; 40
2017 ; 0.82 ; 0.5588 ; 40
2017 ; 0.84 ; 0.5967 ; 37
2017 ; 0.86 ; 0.5974 ; 31
2017 ; 0.88 ; 0.6375 ; 26
2017 ; 0.9 ; 0.6392 ; 26
2017 ; 0.92 ; 0.5264 ; 11
2017 ; 0.94 ; 0.0 ; 4
2017 ; 0.96 ; 0.0 ; 4
2017 ; 0.98 ; 0.0 ; 4


==> figs/Justificativa_Limiares/Exemplo_USA_2_Limiar.csv <==
2016	 0.02 	 0.4661 	418
2016	 0.04 	 0.4661 	418
2016	 0.06 	 0.4661 	418
2016	 0.08 	 0.4661 	418
2016	 0.1 	 0.4661 	417
2016	 0.12 	 0.4661 	417
2016	 0.14 	 0.4661 	417
2016	 0.16 	 0.4661 	416
2016	 0.18 	 0.4661 	415
2016	 0.2 	 0.4661 	415
2016	 0.22 	 0.4661 	415
2016	 0.24 	 0.4661 	415
2016	 0.26 	 0.4661 	415
2016	 0.28 	 0.4661 	415
2016	 0.3 	 0.4661 	415
2016	 0.32 	 0.4663 	414
2016	 0.34 	 0.4663 	414
2016	 0.36 	 0.4663 	414
2016	 0.38 	 0.4663 	414
2016	 0.4 	 0.4663 	414
2016	 0.42 	 0.4665 	410
2016	 0.44 	 0.4665 	410
2016	 0.46 	 0.4665 	410
2016	 0.48 	 0.4665 	410
2016	 0.5 	 0.4665 	410
2016	 0.52 	 0.4665 	410
2016	 0.54 	 0.4665 	410
2016	 0.56 	 0.4665 	410
2016	 0.58 	 0.4665 	410
2016	 0.6 	 0.4671 	409
2016	 0.62 	 0.4671 	409
2016	 0.64 	 0.4662 	407
2016	 0.66 	 0.4662 	407
2016	 0.68 	 0.4662 	407
2016	 0.7 	 0.4662 	406
2016	 0.72 	 0.4652 	403
2016	 0.74 	 0.4652 	402
2016	 0.76 	 0.4645 	401
2016	 0.78 	 0.4645 	401
2016	 0.8 	 0.4645 	401
2016	 0.82 	 0.4645 	401
2016	 0.84 	 0.4649 	400
2016	 0.86 	 0.4649 	400
2016	 0.88 	 0.4638 	396
2016	 0.9 	 0.4602 	394
2016	 0.92 	 0.4584 	391
2016	 0.94 	 0.4658 	372
2016	 0.96 	 0.4758 	354
2016	 0.98 	 0.5041 	332
2016	 1.0 	0	0
2004 ; 0.02 ; 0.481 ; 426
2004 ; 0.04 ; 0.481 ; 426
2004 ; 0.06 ; 0.481 ; 426
2004 ; 0.08 ; 0.481 ; 426
2004 ; 0.1 ; 0.481 ; 426
2004 ; 0.12 ; 0.481 ; 426
2004 ; 0.14 ; 0.481 ; 426
2004 ; 0.16 ; 0.481 ; 426
2004 ; 0.18 ; 0.481 ; 426
2004 ; 0.2 ; 0.481 ; 426
2004 ; 0.22 ; 0.481 ; 426
2004 ; 0.24 ; 0.481 ; 426
2004 ; 0.26 ; 0.481 ; 426
2004 ; 0.28 ; 0.481 ; 426
2004 ; 0.3 ; 0.4806 ; 425
2004 ; 0.32 ; 0.4806 ; 425
2004 ; 0.34 ; 0.4806 ; 425
2004 ; 0.36 ; 0.4806 ; 425
2004 ; 0.38 ; 0.4805 ; 424
2004 ; 0.4 ; 0.4805 ; 424
2004 ; 0.42 ; 0.4805 ; 424
2004 ; 0.44 ; 0.4807 ; 423
2004 ; 0.46 ; 0.4807 ; 423
2004 ; 0.48 ; 0.4807 ; 423
2004 ; 0.5 ; 0.4804 ; 421
2004 ; 0.52 ; 0.4804 ; 421
2004 ; 0.54 ; 0.4804 ; 421
2004 ; 0.56 ; 0.4804 ; 421
2004 ; 0.58 ; 0.4789 ; 418
2004 ; 0.6 ; 0.4786 ; 416
2004 ; 0.62 ; 0.4786 ; 416
2004 ; 0.64 ; 0.4786 ; 416
2004 ; 0.66 ; 0.4786 ; 416
2004 ; 0.68 ; 0.4769 ; 413
2004 ; 0.7 ; 0.476 ; 412
2004 ; 0.72 ; 0.476 ; 412
2004 ; 0.74 ; 0.4738 ; 406
2004 ; 0.76 ; 0.4721 ; 404
2004 ; 0.78 ; 0.4704 ; 399
2004 ; 0.8 ; 0.4687 ; 398
2004 ; 0.82 ; 0.468 ; 397
2004 ; 0.84 ; 0.4675 ; 394
2004 ; 0.86 ; 0.4675 ; 394
2004 ; 0.88 ; 0.4544 ; 391
2004 ; 0.9 ; 0.4453 ; 385
2004 ; 0.92 ; 0.4245 ; 380
2004 ; 0.94 ; 0.3869 ; 374
2004 ; 0.96 ; 0.3029 ; 347
2004 ; 0.98 ; 0.1774 ; 290
2004 ; 1.0 ; 0 ; 0


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart



==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle


